MV-Bench: Benchmarking Multimodal Large Language Models for Coordinated Multi-View Interface Construction

Multimodal large language models (MLLMs) are increasingly expected to automate visualization development by generating code directly from visual designs. However, existing evaluations mainly focus on single-chart generation and overlook coordinated multi-view interface construction, which requires joint reasoning about data semantics, view coordination, and interaction logic. Consequently, MLLM capabilities in this setting remain underexplored, and the field lacks a dedicated benchmark for systematic assessment. We introduce MV-Bench, a benchmark for evaluating MLLMs on coordinated multi-view interface construction. Instead of relying on incomplete or inconsistent open-source implementations, we use Tableau workbook files as ground truth because they explicitly encode data bindings, visual mappings, and interactions. We develop a multi-stage pipeline that converts these specifications into executable web interfaces through structured intermediate representations. The benchmark contains 92 base interfaces and 1,048 verified instances created by recombining chart types, datasets, and interaction patterns. Each instance includes executable code, a rendered interface, a dataset, and interaction annotations. We evaluate five state-of-the-art MLLMs in a single-pass setting using metrics for visual fidelity, data binding correctness, and interaction completeness. The strongest model achieves 75.45 percent accuracy in visual layout reproduction, but only 21.71 percent in data binding and 11.68 percent in interaction completeness. These results show that current MLLMs can reproduce visual appearance but remain limited in generating the data semantics and interactive logic required by coordinated multi-view interfaces. Iterative refinement improves code executability but does not substantially reduce the gap in data binding and interaction generation.

==> figs/bench-overall.vl.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v5.json",
  "description": "Overall performance of MLLMs on MV-Bench (Full Benchmark): Exec., Static, Data binding, Int., Overall.",
  "width": 460,
  "height": 260,
  "data": {
    "values": [
      {"Model": "GLM",    "Benchmark": "Exec.",        "Score": 26.21},
      {"Model": "GLM",    "Benchmark": "Static",       "Score": 67.86},
      {"Model": "GLM",    "Benchmark": "Data binding", "Score": 0.90},
      {"Model": "GLM",    "Benchmark": "Int.",          "Score": 0.00},
      {"Model": "GLM",    "Benchmark": "Overall",      "Score": 5.92},

      {"Model": "Kimi",   "Benchmark": "Exec.",        "Score": 95.15},
      {"Model": "Kimi",   "Benchmark": "Static",       "Score": 75.45},
      {"Model": "Kimi",   "Benchmark": "Data binding", "Score": 21.71},
      {"Model": "Kimi",   "Benchmark": "Int.",          "Score": 11.68},
      {"Model": "Kimi",   "Benchmark": "Overall",      "Score": 30.90},

      {"Model": "Qwen",   "Benchmark": "Exec.",        "Score": 77.67},
      {"Model": "Qwen",   "Benchmark": "Static",       "Score": 76.42},
      {"Model": "Qwen",   "Benchmark": "Data binding", "Score": 17.81},
      {"Model": "Qwen",   "Benchmark": "Int.",          "Score": 7.68},
      {"Model": "Qwen",   "Benchmark": "Overall",      "Score": 25.51},

      {"Model": "Claude", "Benchmark": "Exec.",        "Score": 79.61},
      {"Model": "Claude", "Benchmark": "Static",       "Score": 74.89},
      {"Model": "Claude", "Benchmark": "Data binding", "Score": 21.43},
      {"Model": "Claude", "Benchmark": "Int.",          "Score": 10.77},
      {"Model": "Claude", "Benchmark": "Overall",      "Score": 25.27},

      {"Model": "GPT",    "Benchmark": "Exec.",        "Score": 86.4},
      {"Model": "GPT",    "Benchmark": "Static",       "Score": 69.9},
      {"Model": "GPT",    "Benchmark": "Data binding", "Score": 8.9},
      {"Model": "GPT",    "Benchmark": "Int.",          "Score": 7.0},
      {"Model": "GPT",    "Benchmark": "Overall",      "Score": 25.3}
    ]
  },
  "layer": [
    {
      "mark": {"type": "rect", "stroke": "white", "strokeWidth": 2},
      "encoding": {
        "x": {
          "field": "Benchmark",
          "type": "nominal",
          "sort": ["Exec.", "Static", "Data binding", "Int.", "Overall"],
          "title": "Benchmark",
          "axis": {"labelFontSize": 13, "titleFontSize": 14, "titleFontStyle": "italic", "titleFontWeight": "bold", "domain": false, "ticks": false}
        },
        "y": {
          "field": "Model",
          "type": "nominal",
          "sort": ["GLM", "Kimi", "Qwen", "Claude", "GPT"],
          "title": "Model",
          "axis": {"labelFontSize": 13, "titleFontSize": 14, "titleFontStyle": "italic", "titleFontWeight": "bold", "domain": false, "ticks": false}
        },
        "color": {
          "field": "Score",
          "type": "quantitative",
          "title": "Score (%)",
          "scale": {"scheme": "redyellowgreen", "domain": [0, 100]},
          "legend": {"titleFontStyle": "italic", "titleFontWeight": "bold", "titleFontSize": 13, "labelFontSize": 11}
        }
      }
    },
    {
      "mark": {"type": "text", "fontWeight": "bold", "fontSize": 14},
      "encoding": {
        "x": {
          "field": "Benchmark",
          "type": "nominal",
          "sort": ["Exec.", "Static", "Data binding", "Int.", "Overall"]
        },
        "y": {
          "field": "Model",
          "type": "nominal",
          "sort": ["GLM", "Kimi", "Qwen", "Claude", "GPT"]
        },
        "text": {"field": "Score", "type": "quantitative", "format": ".1f"},
        "color": {"value": "white"}
      }
    }
  ],
  "config": {
    "view": {"stroke": null}
  }
}


==> figs/bench-types.vl.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v5.json",
  "description": "Overall score of MLLMs on MV-Bench broken down by chart type (bar, line, scatter, pie, table).",
  "width": 460,
  "height": 260,
  "data": {
    "values": [
      {"Model": "GLM",    "ChartType": "Bar Chart",    "Score": 6.4},
      {"Model": "GLM",    "ChartType": "Line Chart",   "Score": 6.1},
      {"Model": "GLM",    "ChartType": "Scatter Plot", "Score": 7.3},
      {"Model": "GLM",    "ChartType": "Pie Chart",    "Score": 7.8},
      {"Model": "GLM",    "ChartType": "Data Table",   "Score": 5.1},

      {"Model": "Kimi",   "ChartType": "Bar Chart",    "Score": 31.3},
      {"Model": "Kimi",   "ChartType": "Line Chart",   "Score": 29.8},
      {"Model": "Kimi",   "ChartType": "Scatter Plot", "Score": 31.4},
      {"Model": "Kimi",   "ChartType": "Pie Chart",    "Score": 29.6},
      {"Model": "Kimi",   "ChartType": "Data Table",   "Score": 28.6},

      {"Model": "Qwen",   "ChartType": "Bar Chart",    "Score": 24.6},
      {"Model": "Qwen",   "ChartType": "Line Chart",   "Score": 26.0},
      {"Model": "Qwen",   "ChartType": "Scatter Plot", "Score": 25.2},
      {"Model": "Qwen",   "ChartType": "Pie Chart",    "Score": 22.9},
      {"Model": "Qwen",   "ChartType": "Data Table",   "Score": 24.8},

      {"Model": "Claude", "ChartType": "Bar Chart",    "Score": 27.9},
      {"Model": "Claude", "ChartType": "Line Chart",   "Score": 24.0},
      {"Model": "Claude", "ChartType": "Scatter Plot", "Score": 28.3},
      {"Model": "Claude", "ChartType": "Pie Chart",    "Score": 24.7},
      {"Model": "Claude", "ChartType": "Data Table",   "Score": 22.2},

      {"Model": "GPT",    "ChartType": "Bar Chart",    "Score": 27.1},
      {"Model": "GPT",    "ChartType": "Line Chart",   "Score": 26.0},
      {"Model": "GPT",    "ChartType": "Scatter Plot", "Score": 25.2},
      {"Model": "GPT",    "ChartType": "Pie Chart",    "Score": 29.0},
      {"Model": "GPT",    "ChartType": "Data Table",   "Score": 20.6}
    ]
  },
  "layer": [
    {
      "mark": {"type": "rect", "stroke": "white", "strokeWidth": 2},
      "encoding": {
        "x": {
          "field": "ChartType",
          "type": "nominal",
          "sort": ["Bar Chart", "Line Chart", "Scatter Plot", "Pie Chart", "Data Table"],
          "title": "Chart Type",
          "axis": {"labelFontSize": 13, "titleFontSize": 14, "titleFontStyle": "italic", "titleFontWeight": "bold", "domain": false, "ticks": false}
        },
        "y": {
          "field": "Model",
          "type": "nominal",
          "sort": ["GLM", "Kimi", "Qwen", "Claude", "GPT"],
          "title": "Model",
          "axis": {"labelFontSize": 13, "titleFontSize": 14, "titleFontStyle": "italic", "titleFontWeight": "bold", "domain": false, "ticks": false}
        },
        "color": {
          "field": "Score",
          "type": "quantitative",
          "title": "Score (%)",
          "scale": {"scheme": "redyellowgreen", "domain": [0, 40]},
          "legend": {"titleFontStyle": "italic", "titleFontWeight": "bold", "titleFontSize": 13, "labelFontSize": 11}
        }
      }
    },
    {
      "mark": {"type": "text", "fontWeight": "bold", "fontSize": 14},
      "encoding": {
        "x": {
          "field": "ChartType",
          "type": "nominal",
          "sort": ["Bar Chart", "Line Chart", "Scatter Plot", "Pie Chart", "Data Table"]
        },
        "y": {
          "field": "Model",
          "type": "nominal",
          "sort": ["GLM", "Kimi", "Qwen", "Claude", "GPT"]
        },
        "text": {"field": "Score", "type": "quantitative", "format": ".1f"},
        "color": {"value": "white"}
      }
    }
  ],
  "config": {
    "view": {"stroke": null}
  }
}

